Collective control of modular soft robots via embodied Spiking Neural Cellular Automata

Voxel-based Soft Robots (VSRs) are a form of modular soft robots, composed of several deformable cubes, i.e., voxels. Each VSR is thus an ensemble of simple agents, namely the voxels, which must cooperate to give rise to the overall VSR behavior. Within this paradigm, collective intelligence plays a key role in enabling the emerge of coordination, as each voxel is independently controlled, exploiting only the local sensory information together with some knowledge passed from its direct neighbors (distributed or collective control). In this work, we propose a novel form of collective control, influenced by Neural Cellular Automata (NCA) and based on the bio-inspired Spiking Neural Networks: the embodied Spiking NCA (SNCA). We experiment with different variants of SNCA, and find them to be competitive with the state-of-the-art distributed controllers for the task of locomotion. In addition, our findings show significant improvement with respect to the baseline in terms of adaptability to unforeseen environmental changes, which could be a determining factor for physical practicability of VSRs.

==> data/boxplot/b_biped_CA1.txt <==
LIF	LIF-H	MLP
3.06815683247843	3.85442701855296	4.95899347292018
3.77955377113128	5.18059718594336	5.45349134267173
4.33950456509661	8.85618837169014	8.14271915925621
5.98491063136987	10.8521809637946	8.55725154900206
6.17896855465046	14.6363923198106	9.2880510875873


==> data/boxplot/b_biped_CA4.txt <==
LIF	LIF-H	MLP
8.22360081126931	4.9272015170849	9.11158158346918
11.7801333795333	7.96816134590371	9.11158158346918
13.0171971254654	13.0933817541575	9.31542479027668
14.2407871047576	14.7925577329749	9.58630180736099
17.2718534847034	17.6401973745441	9.72420885887462


==> data/boxplot/b_biped_Hetero.txt <==
LIF	LIF-H	MLP
5.17890649312099	6.86901180689667	2.84811569507469
5.66138272294952	9.15707855938189	5.94809602765817
7.03571540308475	10.1764135834881	7.89099958094699
7.38210643158537	11.1753353584876	9.20823023059497
7.50197289841903	13.7748236672234	10.5036408467951


==> data/boxplot/b_biped_Homo.txt <==
LIF	LIF-H	MLP
3.30795821411958	5.08727667025308	4.72438729636828
4.8863012278146	5.43248950252525	5.5398433389293
5.5424255960393	6.51400476779001	7.99559781692412
6.75108245191062	6.78297643094238	9.18884477057419
7.19562436304926	8.3186066048735	9.9582485584282


==> data/boxplot/b_comb_CA1.txt <==
LIF	LIF-H	MLP
4.80677279307944	2.63405286149623	2.37993240547654
5.03848138943084	5.0202808841748	3.04404581403987
5.40696866981845	6.05162399133161	3.47442651445345
5.64449834159384	6.78848605966149	5.45206238885742
5.75392780322132	7.49174453955268	6.55533651895011


==> data/boxplot/b_comb_CA4.txt <==
LIF	LIF-H	MLP
4.77662389175251	4.90187365385855	2.98996024486574
5.20719110235271	5.76760824003141	6.03974765535329
5.8598578353611	7.52824096377459	8.54133139392536
7.0477847893065	8.22465969596563	9.25105291137432
7.35421807975855	8.42570268487967	9.39489831903808


==> data/boxplot/b_comb_Hetero.txt <==
LIF	LIF-H	MLP
1.83698051879971	4.33568579747637	1.5585501800536
2.25458713812725	5.34306787898179	2.10944425444806
2.81486647993604	5.75447428296741	3.36917367083301
5.18428773396932	6.47999097563609	3.61492781547685
5.75246796896405	6.78257116362121	4.99333985424507


==> data/boxplot/b_comb_Homo.txt <==
LIF	LIF-H	MLP
1.95760813984294	1.62591197584875	1.88915862515212
4.54361012663409	3.3406870722298	2.94342748788931
5.85192597320001	3.82629075384894	3.78699139707533
6.2823695769436	6.01575823354367	4.09627292898818
7.6502602692646	7.41670058353805	4.51551701002003


==> data/boxplot/b_worm_CA1.txt <==
LIF	LIF-H	MLP
2.44867436630358	2.86113831409323	5.82482781204186
2.95483517039299	2.97809395708606	5.82482781204186
3.04706419617054	3.40494385245548	5.88545998829668
3.34104582910873	3.55624677957736	6.07021411403138
3.79914471603387	3.97541607719842	6.13909840121068


==> data/boxplot/b_worm_CA4.txt <==
LIF	LIF-H	MLP
3.38013630582059	3.11582723412129	5.85759709775101
3.7036705142044	3.42707768564489	5.93058054748322
3.86905195780876	3.81951788392292	6.74414321315576
3.96887168004804	4.21236950519878	6.86484487135769
4.13014408683128	4.21236950519878	7.08498902174036


==> data/boxplot/b_worm_Hetero.txt <==
LIF	LIF-H	MLP
1.53394332974035	1.82507126560297	3.33213705383957
2.10433581002587	2.06518363856147	4.88988606376448
2.54758923940772	2.93798345319551	5.9370463637336
3.34610083179481	3.39852296746534	6.7131349480168
3.63655256301464	4.07686827518077	6.96018113270757


==> data/boxplot/b_worm_Homo.txt <==
LIF	LIF-H	MLP
1.56889164672224	2.09042781865408	5.81212212783828
2.70903302792289	2.61633516156531	5.87372540220044
3.29418101649301	2.7535027960361	6.18327967527719
3.65491099753784	3.09416509497382	6.88268402141027
4.0849658775566	3.62002938775196	6.99808237443712


==> data/boxplot/v_biped_CA1.txt <==
LIF	LIF-H	MLP
-0.256354806431711	-0.302298393003919	-0.543784694254591
0.751629780497607	2.3275990628313	0.176650755650637
2.4479348699859	3.75294026677894	1.73345824611226
3.77955377113128	6.24566814651927	4.40326566483871
8.12400917723907	11.823374196303	9.81258244864474


==> data/boxplot/v_biped_CA4.txt <==
LIF	LIF-H	MLP
-0.544152586764888	-0.439849923658998	-0.347916814307706
1.86286124234186	2.7821128520625	0.273577214063271
5.53112264520961	5.73939080784909	0.915315868719996
9.10739074433176	8.28038649922137	3.40180289268669
17.2718534847034	14.9523179225975	7.89977583410707


==> data/boxplot/v_biped_Hetero.txt <==
LIF	LIF-H	MLP
-0.301944566176984	-0.395328210542882	-0.323877282380112
1.14285333050975	3.27093530748144	0.512568756229772
3.04069590491986	6.1053185746223	2.19329712239011
5.02998057439153	7.81693685862541	5.47094150758792
10.2698225566468	14.573551569526	10.5036408467951


==> data/boxplot/v_biped_Homo.txt <==
LIF	LIF-H	MLP
-0.347996733675431	-0.262732381936879	-0.533447856023633
0.939650526823362	2.48687386085601	0.562924995491551
2.37138781432515	3.59833882721172	1.59347913051626
4.36890051446009	5.06122258209038	4.39711816712213
9.24442766926634	8.80218673812375	9.9582485584282


==> data/boxplot/v_comb_CA1.txt <==
LIF	LIF-H	MLP
-0.0963703795430141	-0.282345337020171	-0.102607678860875
2.34407474433813	1.51045311243518	0.165411262201534
3.55828747431476	3.72857568751597	0.967810780824472
4.61597147158095	4.87144524395903	2.62373058918582
7.64585533199481	9.47341268395681	6.30290626161445


==> data/boxplot/v_comb_CA4.txt <==
LIF	LIF-H	MLP
-0.111069006228659	-0.104722941261686	-0.0125926753243807
2.19202746471679	3.36590522209901	1.36589327432616
3.76394514265349	4.5830803089222	3.68106870446669
5.14404903992548	6.02742413909589	6.33094464316286
8.67176079183984	9.79560946471625	11.6047517512909


==> data/boxplot/v_comb_Hetero.txt <==
LIF	LIF-H	MLP
-0.086513099379214	-0.0721915655632275	-0.257971202084826
0.435973520049973	2.37293195078729	0.165432143575081
1.49280136131525	3.52965224725634	0.56741973234034
3.26837363944449	4.59746881743713	1.79468824413108
6.83954877973198	6.78257116362121	3.93541563565038


==> data/boxplot/v_comb_Homo.txt <==
LIF	LIF-H	MLP
-0.0934255747355991	-0.114559278789918	-0.185806806342198
1.52604562310687	1.50433371642559	0.323194077404489
2.96861998003423	2.67497048686802	1.18820286335984
4.68401913009564	3.90168686854996	2.08530134463794
8.41924671279078	7.41670058353805	4.66559107450105


==> data/boxplot/v_worm_CA1.txt <==
LIF	LIF-H	MLP
-0.112368335154022	-0.118475769639271	-0.0144369578674909
0.756078315492209	1.01116834148967	1.21575135619288
1.43207516997053	1.61125407467977	2.76126350424512
2.16620659483141	2.24507757219521	4.8335496134942
4.00936335590449	4.07421195908099	7.38608415312103


==> data/boxplot/v_worm_CA4.txt <==
LIF	LIF-H	MLP
-0.00954184736546703	-0.144770266001591	-0.0477407759557832
1.49566055296413	1.08018362792259	2.45521777362617
2.25930708680615	2.11893019844728	3.77694474111751
3.11526548688578	3.04039712386871	5.14822720147033
5.47796051394564	5.45986030001933	7.89895896853019


==> data/boxplot/v_worm_Hetero.txt <==
LIF	LIF-H	MLP
-0.0445923997049323	-0.0742110123910414	-0.136498955484646
0.307193837878932	0.437923107054328	1.22275450239756
0.768411342581178	1.11819006447095	2.84685396013524
1.71312463714096	2.13388222031848	4.48728295875586
3.63655256301464	4.40074204652314	7.88345054533461


==> data/boxplot/v_worm_Homo.txt <==
LIF	LIF-H	MLP
-0.107197738660871	-0.0919211877425818	-0.0227129576650922
0.302371462981231	0.517525839741311	2.44938167065669
0.977226066159257	1.26036937479089	4.01293764942053
1.63190204821521	1.95861813092209	4.97745524502461
3.61568767802393	3.934792034895	7.93356609552687


==> data/heatmap/h_Evolution.txt <==
\space,LIF-H,LIF,MLP,LIF-H,LIF,MLP
CA-4,13.0933817541575,13.0171971254654,9.31542479027668,7.52824096377459,5.8598578353611,8.54133139392536
Hetero,10.1764135834881,7.03571540308475,7.89099958094699,5.75447428296741,2.81486647993604,3.36917367083301
Homo,6.51400476779001,5.5424255960393,7.99559781692412,3.82629075384894,5.85192597320001,3.78699139707533


==> data/heatmap/h_Validation.txt <==
\space,LIF-H,LIF,MLP,LIF-H,LIF,MLP
CA-4,5.45751644480112,5.53181739030813,2.18633854157083,5.09784811223548,3.90497221969495,4.68465487698789
Hetero,5.46782087681766,2.87299738601354,3.39568530646717,3.45159484904775,1.35967081253884,1.19190361150904
Homo,3.69319979692237,2.26548047588012,2.16471354604047,2.57926659005028,3.79208394785501,1.38332531591372


==> data/heatmap/h_biped_Evolution.txt <==
\space,LIF-H,LIF,MLP
CA-4,13.0933817541575,13.0171971254654,9.31542479027668
Hetero,10.1764135834881,7.03571540308475,7.89099958094699
Homo,6.51400476779001,5.5424255960393,7.99559781692412


==> data/heatmap/h_biped_Validation.txt <==
\space,LIF-H,LIF,MLP
CA-4,5.45751644480112,5.53181739030813,2.18633854157083
Hetero,5.46782087681766,2.87299738601354,3.39568530646717
Homo,3.69319979692237,2.26548047588012,2.16471354604047


==> data/heatmap/h_comb_Evolution.txt <==
\space,LIF-H,LIF,MLP
CA-4,7.52824096377459,5.8598578353611,8.54133139392536
Hetero,5.75447428296741,2.81486647993604,3.36917367083301
Homo,3.82629075384894,5.85192597320001,3.78699139707533


==> data/heatmap/h_comb_Validation.txt <==
\space,LIF-H,LIF,MLP
CA-4,5.09784811223548,3.90497221969495,4.68465487698789
Hetero,3.45159484904775,1.35967081253884,1.19190361150904
Homo,2.57926659005028,3.79208394785501,1.38332531591372


==> data/heatmap/heatmap.txt <==
\space,1LIF-H,1LIF,1MLP,2LIF-H,2LIF,2MLP,3LIF-H,3LIF,3MLP,4LIF-H,4LIF,4MLP
\U{}\D{},6.51400476779001,5.5424255960393,7.99559781692412,3.82629075384894,5.85192597320001,3.78699139707533,3.69319979692237,2.26548047588012,2.16471354604047,2.57926659005028,3.79208394785501,1.38332531591372
\nU{}\D{},10.1764135834881,7.03571540308475,7.89099958094699,5.75447428296741,2.81486647993604,3.36917367083301,5.46782087681766,2.87299738601354,3.39568530646717,3.45159484904775,1.35967081253884,1.19190361150904
\U{}\nD{},13.0933817541575,13.0171971254654,9.31542479027668,7.52824096377459,5.8598578353611,8.54133139392536,5.45751644480112,5.53181739030813,2.18633854157083,5.09784811223548,3.90497221969495,4.68465487698789

